Old Ideas, Novel Problems: The Instability of LLM-Based Novelty Evaluation

AI-based ideation systems are often evaluated on the novelty of their ideas, and that judgment is increasingly delegated to large language models. Such judges are typically built ad hoc and validated, if at all, on human-authored papers rather than on the generated ideas they are meant to score. So, how do novelty judges perform? Not well. We present a systematic controlled study of novelty evaluation design choices. We build an evaluation set automatically, mining OpenReview for passages where reviewers explicitly affirm or dispute a paper's originality and keeping only submissions with unanimous agreement at the extremes of their research area; we pair these with ideas from a vanilla LLM generator. Across six judges, we find that seemingly small prompt design choices have large consequences; e.g., simply telling the judge that reviewers found one idea novel and the other not can change its verdict on more than half of the identical idea pairs it is shown, shifting pairwise accuracy by over 50 points and occasionally pushing it below chance. The same change helps one judge and hurts another. Retrieval and larger reasoning budgets help little, and two purpose-built novelty evaluators are outperformed by our cheapest prompted baseline. These results raise questions about reported novelty gains of automated ideation systems, and call for robust novelty evaluation methods.

==> prompts/diff_retrieval_criterion.txt <==
Novelty: The substantive originality of the idea [[in relation to the provided related work]], characterized by:

    ...

**Tip**: Think about the main contributions of each idea. Which makes more novel contributions [[over prior work]]? Which makes relatively more incremental contributions [[over prior work]]?


==> prompts/diff_retrieval_ideas.txt <==
### Idea-0
<<IDEA 0>>

[Start Related Work for idea0]
<<RETRIEVED ABSTRACTS>>
[End Related Work for idea0]

### Idea-1
<<IDEA 1>>

[Start Related Work for idea1]
<<RETRIEVED ABSTRACTS>>
[End Related Work for idea1]


==> prompts/diff_vague_criterion.txt <==
In general, composite methods / multi-stage pipelines built from several existing motifs in haphazard manner, stringing together all kinds of common methods, are NOT to be considered novel, except if the composition is highly different than any existing work, involves substantial creativity, and the combination is highly non-trivial.

Do NOT rely on assumptions of all kinds of unknown hypotheticals. For example, "this could be novel IF formulated as..." is NOT acceptable as a reason to judge an idea as novel. Only use what is explicitly stated.

Do NOT assume a new model/training method/technical algorithmic/mathematical contribution is more novel than a new analysis, new evaluation, new task, or new resource. All types of contributions could either be novel, or not, depending on context and the state of scientific knowledge.


==> prompts/judge_baseline_pairwise.txt <==
You are a senior reviewer for an AI scientific conference such as ICLR, ACL, ICML. Your task is to review the novelty of the following two ideas and to decide which one is more novel. Focus only on the novelty and not on other aspects such as feasibility, clarity, etc.

### Idea-0
<<IDEA 0>>

### Idea-1
<<IDEA 1>>

Compare these ideas based on the following criteria:
Novelty: The substantive originality of the idea, characterized by:
- The introduction of new frameworks, concepts, evaluations, resources or approaches absent from existing knowledge.
- The non-trivial synthesis of existing frameworks, concepts, evaluations, resources or approaches.
- The extension of established frameworks, concepts, evaluations, resources or approaches into previously unexplored problem domains.

In general, composite methods / multi-stage pipelines built from several existing motifs in haphazard manner, stringing together all kinds of common methods, are NOT to be considered novel, except if the composition is highly different than any existing work, involves substantial creativity, and the combination is highly non-trivial.

Do NOT rely on assumptions of all kinds of unknown hypotheticals. For example, "this could be novel IF formulated as..." is NOT acceptable as a reason to judge an idea as novel. Only use what is explicitly stated.

Do NOT assume a new model/training method/technical algorithmic/mathematical contribution is more novel than a new analysis, new evaluation, new task, or new resource. All types of contributions could either be novel, or not, depending on context and the state of scientific knowledge.

**Tip**: Think about the main contributions of each idea. Which makes more novel contributions? Which makes relatively more incremental contributions?

**Comparative Logic:**
* Assign **0** if the novelty of Idea-0 is superior.
* Assign **1** if the novelty of Idea-1 is superior.

**Required Response Format:**
<thinking>
    [Your reasoning here]
</thinking>

```json
{
  "novelty": <0 or 1>
}
```


==> prompts/judge_baseline_pointwise.txt <==
You are a senior reviewer for an AI scientific conference such as ICLR, ACL, ICML. Your task is to review the novelty of the following idea and to decide whether it is novel. Focus only on the novelty and not on other aspects such as feasibility, clarity, etc.

### Idea
<<IDEA>>

Judge this idea based on the following criteria:
Novelty: The substantive originality of the idea, characterized by:
- The introduction of new frameworks, concepts, evaluations, resources or approaches absent from existing knowledge.
- The non-trivial synthesis of existing frameworks, concepts, evaluations, resources or approaches.
- The extension of established frameworks, concepts, evaluations, resources or approaches into previously unexplored problem domains.

In general, composite methods / multi-stage pipelines built from several existing motifs in haphazard manner, stringing together all kinds of common methods, are NOT to be considered novel, except if the composition is highly different than any existing work, involves substantial creativity, and the combination is highly non-trivial.

Do NOT rely on assumptions of all kinds of unknown hypotheticals. For example, "this could be novel IF formulated as..." is NOT acceptable as a reason to judge an idea as novel. Only use what is explicitly stated.

Do NOT assume a new model/training method/technical algorithmic/mathematical contribution is more novel than a new analysis, new evaluation, new task, or new resource. All types of contributions could either be novel, or not, depending on context and the state of scientific knowledge.

** Review Logic:**
* Assign **0** if the idea is not novel.
* Assign **1** if the idea is novel.

**Required Response Format:**
<thinking>
    [Your reasoning here]
</thinking>

```json
{
  "novelty": <0 or 1>
}
```


==> prompts/no_criterion_pairwise.txt <==
You are a senior reviewer for an AI scientific conference such as ICLR, ACL, ICML. Your task is to review the novelty of the following two ideas and to decide which one is more novel. Focus only on the novelty and not on other aspects such as feasibility, clarity, etc.

### Idea-0
<<IDEA 0>>

### Idea-1
<<IDEA 1>>

**Comparative Logic:**
* Assign **0** if the novelty of Idea-0 is superior.
* Assign **1** if the novelty of Idea-1 is superior.

**Required Response Format:**
<thinking>
    [Your reasoning here]
</thinking>

```json
{"novelty": <0 or 1>}
```


==> prompts/no_criterion_pointwise.txt <==
You are a senior reviewer for an AI scientific conference such as ICLR, ACL, ICML. Your task is to review the novelty of the following idea and to decide whether it is novel. Focus only on the novelty and not on other aspects such as feasibility, clarity, etc.

### Idea
<<IDEA>>

** Review Logic:**
* Assign **0** if the idea is not novel.
* Assign **1** if the idea is novel.

**Required Response Format:**
<thinking>
    [Your reasoning here]
</thinking>

```json
{"novelty": <0 or 1>}
```


==> prompts/web_search_prompt.txt <==
You are a senior reviewer for an AI scientific conference such as ICLR, ACL, ICML. Your task is to review the novelty of the following idea and to decide whether it is novel. Focus only on the novelty and not on other aspects such as feasibility, clarity, etc.

Before making your judgment, use your web search tool to find ArXiv papers relevant to the given idea.

### Idea
<<IDEA>>

Judge this idea based on the following criteria:
Novelty: The substantive originality of the idea, characterized by:
- The introduction of new frameworks, concepts, evaluations, resources or approaches absent from existing knowledge.
- The non-trivial synthesis of existing frameworks, concepts, evaluations, resources or approaches.
- The extension of established frameworks, concepts, evaluations, resources or approaches into previously unexplored problem domains.

In general, composite methods / multi-stage pipelines built from several existing motifs in haphazard manner, stringing together all kinds of common methods, are NOT to be considered novel, except if the composition is highly different than any existing work, involves substantial creativity, and the combination is highly non-trivial.

Do NOT rely on assumptions of all kinds of unknown hypotheticals. For example, "this could be novel IF formulated as..." is NOT acceptable as a reason to judge an idea as novel. Only use what is explicitly stated.

Do NOT assume a new model/training method/technical algorithmic/mathematical contribution is more novel than a new analysis, new evaluation, new task, or new resource. All types of contributions could either be novel, or not, depending on context and the state of scientific knowledge.

** Review Logic:**
* Assign **0** if the idea is not novel.
* Assign **1** if the idea is novel.

**Search Guidelines**
Use your web search tool to find relevant arXiv papers to inform your novelty judgment.
You are constrained to search papers before a given date: <<CUTOFF DATE>>. Do NOT search or use any papers beyond this date. I want you to be very careful about not seeing ANY papers after <<CUTOFF DATE>>.  Apply guardrails to your queries as much as possible to minimize the chance of seeing any papers after the <<CUTOFF DATE>>.
For keyword searches, always include an explicit date filter such as `before:<<CUTOFF DATE>>`. For direct arXiv lookups, only reference papers whose ID prefix encodes a date before the cutoff (e.g. `arxiv.org/abs/2503.XXXXX` for March 2025).
If you come across a paper that appears to be the idea itself (i.e. essentially an exact match describing the same method, framing, and contributions --- as if the authors uploaded their own paper for this idea to arXiv), completely ignore it and do not treat it as prior work. Like a human reviewer searching for related work who happens to stumble upon the very paper under review, you must disregard it when judging novelty.
List all the queries you used.

**Required Response Format:**
<thinking>
    [Your reasoning here]
</thinking>

```json
{
  {"novelty": <0 or 1>}
}
```
